Overcoming Catastrophic Forgetting in Zero-Shot Cross-Lingual Generation

In this paper, we explore the challenging problem of performing a generative task in a target language when labeled data is only available in English, using summarization as a case study. We assume a strict setting with no access to parallel data or machine translation and find that common transfer learning approaches struggle in this setting, as a generative multilingual model fine-tuned purely on English catastrophically forgets how to generate non-English. Given the recent rise of parameter-efficient adaptation techniques, we conduct the first investigation into how one such method, prompt tuning (Lester et al., 2021), can overcome catastrophic forgetting to enable zero-shot cross-lingual generation. Our experiments show that parameter-efficient prompt tuning provides gains over standard fine-tuning when transferring between less-related languages, e.g., from English to Thai. However, a significant gap still remains between these methods and fully-supervised baselines. To improve cross-lingual transfer further, we explore several approaches, including: (1) mixing in unlabeled multilingual data, and (2) explicitly factoring prompts into recombinable language and task components. Our approaches can provide further quality gains, suggesting that robust zero-shot cross-lingual generation is within reach.

==> TODO.txt <==
See this doc: https://docs.google.com/document/d/1trNQ2LSuhrzR6SfhbbETiqQirJmwJXLWv7gM6PA3SkY/edit?usp=sharing

=== STILL TO DO (please sign up!) ===
- Description of computing infrastructure used - Add a table of data statistic for WikiLingua (as Mohit suggested, need more specifics on the dataset. how big is it? how big is the english training data? do some langs have more data than others? what is the domain?)
- [optional] Add appendix that PT still outperforms even when filtering to predictions that have no English.
- [optional] Add qualitative examples of learning curves (ping Noah for the examples)
- [optional] Add color=>language family legend to heatmap.

=== IN PROGRESS ===
- Update Wikilingua => WikiLingua throughout (Tu)
- Add qualitative analysis on Hindi and Vietnamese (Noah)
- Add “copy rate” table and analysis to appendix. (Tu)
- Describe post-processing (Tu)

=== DONE ===


- We are presenting intermediate tuning as one of our methods in 3.1. We need to update that.
(Tu)

- Revise the introduction (the current introduction is not quite coherent across paragraphs, need to add some transition sentences; 6 contributions seem a lot, maybe we should cut down to 3-4 main points) (Noah, Tu)
- Move LID_EN to Appendix (Tu)
- Convert Table 1 & 2 to plots (Tu)
- Add limitations (Noah) (see main points in limitations.tex)
- Add clustering analysis (Noah)
- Revise Related work (downplay intermediate tuning, add more on parameter-efficient tuning and overcoming catastrophic forgetting)
  https://www.pnas.org/doi/10.1073/pnas.1611835114 (Brian)

